MLPnP - A Real-Time Maximum Likelihood Solution to the Perspective-n-Point Problem

In this paper, a statistically optimal solution to the Perspective-n-Point (PnP) problem is presented. Many solutions to the PnP problem are geometrically optimal, but do not consider the uncertainties of the observations. In addition, it would be desirable to have an internal estimation of the accuracy of the estimated rotation and translation parameters of the camera pose. Thus, we propose a novel maximum likelihood solution to the PnP problem, that incorporates image observation uncertainties and remains real-time capable at the same time. Further, the presented method is general, as is works with 3D direction vectors instead of 2D image points and is thus able to cope with arbitrary central camera models. This is achieved by projecting (and thus reducing) the covariance matrices of the observations to the corresponding vector tangent space.

==> line_ori.txt <==
0 0.18756
1 0.18756
2 0.18756
3 0.18756
4 0.18756
5 0.18756
6 0.18756
7 0.18756
8 0.18756
9 0.18756
10 0.18756
11 0.18756
12 0.18756
13 0.18756
14 0.18756


==> line_pos.txt <==
0 1.0004
1 1.0004
2 1.0004
3 1.0004
4 1.0004
5 1.0004
6 1.0004
7 1.0004
8 1.0004
9 1.0004
10 1.0004
11 1.0004
12 1.0004
13 1.0004
14 1.0004


==> line_run.txt <==
0 0.36765
1 0.36765
2 0.36765
3 0.36765
4 0.36765
5 0.36765
6 0.36765
7 0.36765
8 0.36765
9 0.36765
10 0.36765
11 0.36765
12 0.36765
13 0.36765
14 0.36765


==> meanRordinary.txt <==
10 0.94639 1.2436 1.1915 1.3162 1.397 1.1989 10.873 1.3504 1.1774 1.1739 1.4287 1.1335 1.1947
20 0.48217 0.73781 0.76633 0.87625 0.99412 0.77275 3.6862 1.1502 0.76496 0.76087 0.86707 0.58308 0.7649
30 0.36707 0.59674 0.63927 0.73303 0.8505 0.65353 1.7724 0.67077 0.63918 0.63817 0.71708 0.42936 0.65532
40 0.306 0.50471 0.53889 0.60551 0.73473 0.57527 1.2065 0.65822 0.53895 0.53741 0.62027 0.36527 0.75224
50 0.26405 0.44362 0.46753 0.54472 0.70997 0.47815 1.0797 0.60266 0.46742 0.46789 0.53948 0.31861 0.46962
60 0.23786 0.41934 0.42639 0.47887 0.67062 0.46766 0.98326 0.67423 0.42641 0.42647 0.48012 0.26817 0.4905
70 0.2376 0.39897 0.41427 0.48754 0.64839 0.42942 0.41424 0.56588 0.41427 0.41437 0.45198 0.26324 0.49849
80 0.19797 0.35549 0.38002 0.43551 0.61778 0.41477 0.38045 0.55591 0.38043 0.37938 0.42963 0.2299 0.38457
90 0.18639 0.32532 0.34515 0.40538 0.53972 0.37606 0.34512 0.46926 0.34515 0.34448 0.38542 0.2164 0.75844
100 0.18395 0.32114 0.33887 0.37934 0.53428 0.38705 0.33887 0.49734 0.33889 0.33913 0.38673 0.21709 0.84131
110 0.16727 0.30323 0.32144 0.36441 0.59886 0.36832 0.32149 0.50082 0.32152 0.32133 0.36531 0.19865 0.33201
120 0.17002 0.29782 0.31225 0.35739 0.54069 0.35403 0.31216 0.43237 0.31218 0.31252 0.3604 0.19641 0.32642
130 0.15528 0.27735 0.287 0.34201 0.50413 0.31607 0.28462 0.43707 0.28464 0.2838 0.31635 0.17609 0.29621
140 0.15056 0.26399 0.28298 0.31648 0.51987 0.31749 0.28338 0.41654 0.28341 0.28316 0.31726 0.17577 0.32317
150 0.14793 0.26077 0.27333 0.32714 0.51314 0.32206 0.27365 0.36877 0.27365 0.27393 0.29717 0.16396 0.35588
160 0.13947 0.25351 0.27269 0.3108 0.44478 0.3224 0.27274 0.49214 0.27276 0.27198 0.29264 0.16107 0.33621
170 0.13291 0.23558 0.25269 0.28714 0.49961 0.29801 0.25268 0.45801 0.25269 0.25239 0.28381 0.15604 0.25314
180 0.13149 0.23038 0.2483 0.27188 0.44792 0.2914 0.24693 0.44357 0.24632 0.2466 0.26527 0.14851 0.24921
190 0.12255 0.22011 0.22786 0.26684 0.46786 0.27588 0.22805 0.43746 0.22806 0.22686 0.25772 0.14427 0.23111
200 0.12563 0.22574 0.23484 0.26086 0.45458 0.2855 0.23498 0.37504 0.235 0.23412 0.26656 0.14273 0.26115


==> meanRordinarysigma.txt <==
1 0.020867 0.045321 0.049607 0.058488 0.070479 0.048955 0.049633 0.049389 0.049707 0.04946 0.055288 0.023631 0.04962
2 0.044848 0.083551 0.088941 0.099347 0.12177 0.087712 1.2919 0.090482 0.089121 0.089037 0.1026 0.051961 0.089053
3 0.059015 0.12037 0.12704 0.14928 0.17696 0.12618 0.63329 0.13137 0.12717 0.12748 0.14612 0.070941 0.12711
4 0.063956 0.153 0.16249 0.17976 0.23621 0.16166 1.9159 0.18536 0.16256 0.16283 0.18198 0.073013 0.16255
5 0.11585 0.2079 0.2224 0.25436 0.31316 0.22196 0.85015 0.29208 0.22239 0.22236 0.24758 0.13344 0.22235
6 0.12249 0.25895 0.27888 0.30678 0.37636 0.285 0.77667 0.32727 0.27882 0.27906 0.31461 0.14921 0.27981
7 0.10319 0.26548 0.28569 0.32792 0.41106 0.2848 2.0044 0.37126 0.28561 0.28533 0.33155 0.12521 0.28639
8 0.17256 0.33875 0.34394 0.39424 0.5062 0.36505 0.97488 0.4506 0.34412 0.34445 0.39841 0.20898 0.34604
9 0.14252 0.35645 0.38321 0.44529 0.56027 0.38783 0.38331 0.51842 0.38331 0.38282 0.43198 0.18479 0.38298
10 0.14563 0.42143 0.44794 0.49169 0.61412 0.47303 0.44833 0.5886 0.44835 0.44822 0.49946 0.17692 0.44968


==> meanRplanar.txt <==
10 1.5049 2.1364 28.175 43.777 3.2848 1.999 62.023 2.2812 1.9415 2.2115 1.681 10.171
20 0.82819 1.2743 21.438 38.889 3.3139 1.3337 60.283 2.1627 1.276 1.347 0.86884 8.8428
30 0.66713 1.084 20.723 42.083 2.4656 1.8826 55.753 1.7603 1.1094 1.195 0.71342 8.6286
40 0.52419 0.84735 21.403 50.793 2.192 1.6342 66.4 1.6757 0.84302 0.92427 0.56323 7.4187
50 0.43725 0.75151 21.053 46.251 2.3985 0.88158 65.577 1.4637 0.77004 0.80441 0.4587 8.4217
60 0.40905 0.70101 14.386 43.788 2.1899 0.81067 61.004 1.5466 0.70801 0.74336 0.43232 6.9826
70 0.35431 0.61245 20.127 35.581 1.9222 0.76726 58.832 1.8181 0.62501 0.65554 0.37642 4.5711
80 0.32801 0.55632 19.815 38.959 2.2375 0.66987 55.18 0.91879 0.58112 0.62023 0.34033 6.3499
90 0.29031 0.50967 11.536 39.451 1.7296 0.6811 53.686 1.2131 0.5228 0.54747 0.30848 5.5233
100 0.30545 0.52288 16.934 38.543 1.6643 0.68297 66.004 1.1265 0.53379 0.55728 0.3158 5.7304
110 0.28524 0.50022 20.411 42.7 1.7514 0.62083 56.964 0.93277 0.52542 0.55794 0.30357 6.8292
120 0.29259 0.50596 14.17 42.848 1.6295 0.68294 63.529 0.97863 0.52045 0.54881 0.30369 7.0823
130 0.24279 0.44545 18.508 39.7 1.6653 0.56826 61.632 1.5196 0.45321 0.47731 0.25555 4.8245
140 0.25264 0.4335 16.652 39.87 1.4939 0.55285 63.39 0.69624 0.44186 0.46778 0.26782 6.5537
150 0.24689 0.45171 16.098 37.26 1.838 0.64817 61.67 1.4592 0.46669 0.49649 0.26116 8.7309
160 0.23413 0.40441 20.132 33.787 1.5002 0.56726 59.645 0.72214 0.41777 0.42579 0.23767 4.9865
170 0.21979 0.37492 19.456 35.59 1.6421 0.5214 57.468 0.79716 0.38813 0.4125 0.22846 8.3894
180 0.20077 0.35196 12.465 33.449 1.6123 0.53971 61.128 0.69107 0.36552 0.40187 0.22187 8.0895
190 0.2192 0.37853 19.755 40.783 1.7937 0.55261 56.548 1.0091 0.39616 0.41373 0.23049 4.8162
200 0.19663 0.34797 15.529 44.868 1.6198 0.52778 56.752 0.8574 0.35883 0.38969 0.20677 5.9378


==> meanRplanarsigma.txt <==
1 0.017906 0.047994 14.135 38.089 0.17353 0.049598 59.187 0.15146 0.050077 0.05244 0.016147 0.050036
2 0.040469 0.097361 15.943 44.839 0.30307 0.10046 58.729 0.15243 0.099858 0.10793 0.039581 1.195
3 0.051273 0.12745 12.201 45.455 0.39487 0.13379 62.052 0.49803 0.13332 0.13427 0.050423 1.6962
4 0.065839 0.19884 16.363 41.44 0.7696 0.21844 58.1 0.25048 0.20166 0.20974 0.067039 1.8391
5 0.11719 0.24951 20.808 42.687 0.74513 0.273 57.223 0.36384 0.25293 0.26508 0.12323 3.6183
6 0.15862 0.32625 15.661 40.369 1.1233 0.37382 51.724 0.55299 0.33921 0.35117 0.16641 3.0361
7 0.16925 0.32768 18.493 46.739 1.0599 0.38205 60.579 0.51815 0.3364 0.35044 0.17373 3.0374
8 0.10886 0.35061 15.47 38.486 1.3267 0.41656 61.622 0.72364 0.36768 0.38218 0.10647 3.0403
9 0.19553 0.39685 15.034 40.567 1.3545 0.47145 63.539 1.0285 0.41299 0.43518 0.20346 4.1286
10 0.1047 0.47595 20.96 41.015 1.8315 0.59646 66.02 0.83947 0.48865 0.50628 0.10406 4.8546


==> meanTordinary.txt <==
10 0.649 0.91191 0.84343 1.0679 1.1366 0.8406 4.697 0.84678 0.83867 0.82038 1.0899 0.83514 0.84512
20 0.32992 0.53021 0.56464 0.66837 0.91083 0.56326 1.9932 0.61786 0.56527 0.54534 0.65451 0.40284 0.56529
30 0.2666 0.41424 0.4655 0.58039 0.7523 0.47017 0.9951 0.46592 0.46588 0.43153 0.52772 0.33171 0.46508
40 0.21919 0.35776 0.40325 0.50231 0.69094 0.40263 0.69719 0.40704 0.40349 0.37097 0.42584 0.25334 0.54014
50 0.1955 0.33131 0.37444 0.46841 0.6945 0.37464 0.68425 0.37712 0.37464 0.3502 0.42758 0.23086 0.37462
60 0.17095 0.30323 0.34526 0.40154 0.62158 0.34585 0.63208 0.35205 0.34544 0.31078 0.38717 0.2035 0.35002
70 0.16017 0.28065 0.32165 0.41998 0.59749 0.32234 0.32204 0.32404 0.32178 0.29722 0.35522 0.18598 0.32796
80 0.1509 0.26249 0.30034 0.3789 0.56974 0.30179 0.30077 0.30451 0.30051 0.2759 0.32791 0.17978 0.30043
90 0.12873 0.23469 0.26995 0.34289 0.45366 0.27055 0.27033 0.26875 0.27008 0.25023 0.31505 0.15286 0.65305
100 0.13394 0.22415 0.28033 0.33185 0.4923 0.28084 0.28081 0.28644 0.2805 0.24294 0.2955 0.16332 0.94112
110 0.12032 0.21181 0.25844 0.29865 0.5196 0.26016 0.25894 0.26513 0.25863 0.22315 0.27418 0.13907 0.2583
120 0.12474 0.21447 0.25677 0.29848 0.46196 0.25764 0.25721 0.25809 0.25692 0.22101 0.26633 0.14085 0.25778
130 0.11636 0.20026 0.25287 0.29032 0.41026 0.25344 0.25046 0.25899 0.25015 0.20722 0.24795 0.13378 0.25082
140 0.10998 0.18904 0.22481 0.26473 0.38958 0.22567 0.22526 0.23253 0.22498 0.1966 0.23776 0.12152 0.22836
150 0.10374 0.17093 0.21544 0.2599 0.46477 0.21645 0.2159 0.21431 0.21561 0.17947 0.22232 0.11813 0.23687
160 0.098423 0.17372 0.23441 0.25387 0.37444 0.23619 0.23494 0.25356 0.23462 0.18634 0.23865 0.1173 0.24813
170 0.10752 0.18171 0.2218 0.24838 0.41778 0.22258 0.22224 0.2329 0.22196 0.18365 0.22359 0.12312 0.22196
180 0.098551 0.16876 0.21323 0.22471 0.3627 0.21402 0.21313 0.22567 0.21142 0.17503 0.20438 0.10744 0.21104
190 0.097581 0.17162 0.22421 0.23299 0.38811 0.22466 0.22468 0.23692 0.22437 0.17492 0.20878 0.112 0.2243
200 0.090979 0.16022 0.21096 0.23012 0.36626 0.21131 0.21143 0.21568 0.21113 0.16171 0.19465 0.10335 0.21295


==> meanTordinarysigma.txt <==
1 0.018622 0.034451 0.036596 0.049082 0.065009 0.036655 0.036609 0.036463 0.036606 0.036461 0.044076 0.017444 0.036602
2 0.034945 0.057125 0.060141 0.076459 0.10687 0.060165 0.6415 0.059476 0.060155 0.059252 0.070866 0.03863 0.060153
3 0.04592 0.085641 0.090432 0.12662 0.15908 0.09052 0.38187 0.089611 0.090422 0.089765 0.11364 0.052186 0.090422
4 0.050393 0.11465 0.12297 0.15475 0.20987 0.12313 0.98237 0.1221 0.12298 0.11995 0.14134 0.055637 0.12298
5 0.080105 0.14898 0.16188 0.2102 0.29488 0.16205 0.45231 0.16376 0.16193 0.15527 0.19377 0.095758 0.16194
6 0.094465 0.18728 0.20972 0.2598 0.35653 0.21019 0.52075 0.20843 0.20972 0.20382 0.24066 0.10835 0.20977
7 0.078996 0.19364 0.21018 0.27482 0.34955 0.2095 1.0968 0.21599 0.21026 0.20243 0.24561 0.095548 0.21042
8 0.12519 0.25232 0.27189 0.33274 0.45893 0.27107 0.57293 0.27606 0.27202 0.25495 0.32263 0.15992 0.272
9 0.10637 0.25344 0.27466 0.3356 0.49202 0.27407 0.27514 0.28304 0.2748 0.25315 0.30876 0.1283 0.27468
10 0.10716 0.30555 0.33803 0.42124 0.52986 0.33734 0.33859 0.34337 0.33822 0.30965 0.37259 0.12501 0.33805


==> meanTplanar.txt <==
10 1.0547 1.7735 3.5746 6.9115 1.8108 1.2261 10.97 1.2798 1.2142 1.3633 0.99822 4.2742
20 0.50195 0.80152 2.3366 5.2812 1.4252 0.86523 8.77 1.0635 0.80898 0.88935 0.55264 3.541
30 0.39117 0.60656 1.9509 4.5221 1.1923 0.6997 7.3919 0.73043 0.62542 0.68672 0.4238 4.7014
40 0.32538 0.54366 1.9172 5.0249 1.1376 0.63016 7.1203 0.75708 0.52273 0.58512 0.35933 3.1867
50 0.27488 0.47203 1.7849 4.3372 1.0655 0.56946 6.3927 0.65599 0.49296 0.518 0.28773 4.1769
60 0.2352 0.3979 1.4191 4.0959 1.0519 0.48906 6.1505 0.73225 0.41001 0.42944 0.25021 3.2298
70 0.20601 0.35968 1.8427 3.0832 0.90602 0.44407 5.2931 0.77568 0.37326 0.41597 0.22777 1.5823
80 0.18545 0.3167 1.3619 3.2643 1.289 0.41558 5.2958 0.4602 0.32792 0.35158 0.19827 2.6583
90 0.19844 0.33355 1.1042 2.7788 0.87787 0.42385 4.9412 0.561 0.33499 0.35577 0.21084 2.3777
100 0.18123 0.32738 1.5074 3.3877 0.80738 0.38909 5.4645 0.4514 0.3413 0.35535 0.19388 2.4966
110 0.1852 0.3178 1.6256 3.1617 0.76262 0.39686 6.2408 0.48677 0.32105 0.35933 0.20306 3.7122
120 0.15241 0.276 1.359 2.3906 0.68917 0.36974 5.8491 0.41803 0.28533 0.31052 0.16093 2.8165
130 0.14605 0.26784 1.4538 2.5505 0.67136 0.37162 4.8542 0.614 0.27266 0.30195 0.15388 2.0923
140 0.15222 0.26593 1.3948 2.4182 0.68871 0.36046 6.1982 0.39876 0.27448 0.28202 0.15596 4.0807
150 0.14001 0.25516 1.3401 2.3315 0.8621 0.40128 4.8336 0.76948 0.26502 0.29204 0.1552 4.8007
160 0.13731 0.24489 1.6566 1.934 0.6976 0.34514 4.7266 0.37622 0.25258 0.26347 0.14116 1.811
170 0.13527 0.23633 1.5607 3.773 0.7475 0.36607 4.5002 0.39884 0.24336 0.26803 0.14556 3.4336
180 0.13737 0.23366 1.1229 2.5077 0.67032 0.32847 5.3328 0.36171 0.24308 0.26262 0.14496 5.0526
190 0.12847 0.23071 1.5752 2.2176 0.81427 0.33801 4.5526 0.47567 0.24055 0.25219 0.13575 1.745
200 0.12488 0.22016 1.2057 2.8814 0.70342 0.32117 4.8011 0.39574 0.22348 0.25748 0.13855 2.4978


==> meanTplanarsigma.txt <==
1 0.012292 0.027906 0.87088 2.0506 0.079879 0.029539 4.687 0.056228 0.029258 0.031678 0.0095357 0.029682
2 0.025657 0.056121 1.1693 2.3945 0.13735 0.058309 4.5284 0.06848 0.0561 0.063429 0.02233 0.88953
3 0.037649 0.080686 0.95663 2.1871 0.19292 0.086257 4.8848 0.16446 0.084476 0.087439 0.033281 0.66942
4 0.048018 0.12345 1.3242 2.8612 0.38754 0.13416 5.8755 0.14081 0.12562 0.1321 0.043922 0.97971
5 0.075559 0.15409 1.5643 2.6669 0.34421 0.17217 4.9911 0.18204 0.16071 0.17028 0.078491 2.0859
6 0.097731 0.19362 1.1647 2.2498 0.50467 0.21282 5.087 0.23713 0.19803 0.21254 0.10409 1.4269
7 0.11265 0.19777 1.4379 2.7386 0.47643 0.23302 4.8413 0.25404 0.19896 0.20899 0.11368 0.96904
8 0.068924 0.20635 1.3436 2.4444 0.5793 0.24428 6.8948 0.29509 0.21263 0.2274 0.064907 0.95837
9 0.11621 0.23693 1.1294 2.9239 0.63098 0.28555 4.8312 0.62185 0.24272 0.26213 0.12135 2.1482
10 0.072785 0.2909 1.5011 3.2197 0.92873 0.36356 5.457 0.42166 0.3002 0.31429 0.060539 2.6788


==> mean_run.txt <==
MLPnP MLPnP+cov LHM EPnP+GN RPnP DLS PPnP ASPnP SDP OPnP EPPnP CEPPnP UPnP
0.36386 0.36765 6.7178 0.38173 1.2727 16.105 6.3958 2.389 526.48 13.953 2.1367 2.5189 1.1036


==> medianRordinary.txt <==
10 0.80059 1.0032 1.0717 1.2011 1.1871 1.1177 1.1307 1.1111 1.0686 1.0526 1.2505 0.99028 1.0816
20 0.43146 0.68859 0.70217 0.80541 0.85296 0.72293 0.71326 0.76934 0.69922 0.70011 0.77864 0.54139 0.69917
30 0.35041 0.58027 0.63634 0.70773 0.76534 0.6196 0.63623 0.62013 0.63604 0.62601 0.66593 0.40892 0.65013
40 0.28896 0.46387 0.49931 0.55847 0.65775 0.53764 0.50821 0.51643 0.50289 0.49908 0.602 0.34043 0.50987
50 0.251 0.40998 0.44502 0.50016 0.61272 0.4542 0.44175 0.48481 0.44183 0.45642 0.49973 0.30113 0.44259
60 0.22929 0.39253 0.40107 0.4589 0.54985 0.45499 0.40469 0.49239 0.40013 0.40917 0.45454 0.25131 0.41167
70 0.2242 0.39837 0.40913 0.42768 0.50114 0.41374 0.40926 0.45241 0.40955 0.40769 0.43415 0.24877 0.41173
80 0.18061 0.34339 0.35867 0.39684 0.5144 0.39374 0.36289 0.3942 0.36293 0.36202 0.42077 0.22138 0.36175
90 0.1739 0.30243 0.33132 0.36766 0.5014 0.33304 0.3296 0.37374 0.32995 0.324 0.3758 0.20588 0.33607
100 0.17434 0.31238 0.32114 0.3362 0.43812 0.35573 0.31996 0.35889 0.32006 0.318 0.3716 0.20916 0.32239
110 0.15612 0.28053 0.29795 0.34322 0.47661 0.33369 0.30059 0.37496 0.30052 0.30361 0.34797 0.18561 0.30326
120 0.16381 0.29314 0.31182 0.32147 0.45864 0.34522 0.31179 0.37661 0.31205 0.31487 0.35529 0.18714 0.3096
130 0.15084 0.25976 0.26879 0.30423 0.44591 0.28615 0.26782 0.32438 0.26769 0.26854 0.29026 0.15879 0.26634
140 0.14462 0.24402 0.25535 0.28527 0.4382 0.28997 0.25423 0.3303 0.25427 0.25507 0.28671 0.16009 0.25916
150 0.14202 0.25496 0.2578 0.29644 0.40061 0.29963 0.25727 0.31094 0.25728 0.26186 0.27923 0.15186 0.258
160 0.12983 0.23586 0.26022 0.29321 0.3758 0.28991 0.25998 0.32567 0.25979 0.26343 0.27902 0.14965 0.26003
170 0.12317 0.23229 0.24469 0.27727 0.38918 0.27352 0.24478 0.28627 0.24492 0.24453 0.27026 0.14715 0.2448
180 0.12266 0.2275 0.24016 0.25486 0.37772 0.26274 0.23848 0.28916 0.23824 0.24129 0.25623 0.14113 0.23848
190 0.11429 0.21443 0.21511 0.24208 0.36661 0.25818 0.21467 0.27705 0.21476 0.21417 0.24136 0.13467 0.21445
200 0.12106 0.22569 0.23035 0.26072 0.36269 0.25036 0.22929 0.28049 0.22931 0.2313 0.26327 0.13548 0.22932


==> medianRordinarysigma.txt <==
1 0.019139 0.04345 0.046615 0.054997 0.059484 0.04566 0.046569 0.046651 0.046597 0.046651 0.052117 0.02045 0.046573
2 0.041119 0.079342 0.086063 0.09164 0.1082 0.083539 0.086921 0.088127 0.086456 0.085504 0.10059 0.044008 0.086297
3 0.055096 0.11433 0.12032 0.12895 0.14735 0.12399 0.12101 0.12522 0.1209 0.12122 0.14221 0.065884 0.12096
4 0.060963 0.14903 0.1577 0.16924 0.203 0.15571 0.15803 0.16526 0.15645 0.15619 0.17125 0.065956 0.1566
5 0.10907 0.20368 0.21681 0.22462 0.27362 0.21733 0.21666 0.23385 0.21668 0.21553 0.23896 0.12506 0.2166
6 0.11395 0.25078 0.27391 0.30014 0.3403 0.27302 0.2726 0.27826 0.27259 0.27373 0.30186 0.14565 0.27605
7 0.096844 0.25184 0.28082 0.30616 0.35581 0.28197 0.28436 0.306 0.27927 0.2802 0.30798 0.11821 0.27948
8 0.16025 0.32834 0.3403 0.37427 0.43612 0.34303 0.34161 0.35274 0.33985 0.34309 0.38974 0.19259 0.3416
9 0.1326 0.34159 0.37499 0.41132 0.48312 0.36326 0.37516 0.40863 0.37491 0.37464 0.41039 0.17178 0.37107
10 0.13022 0.38904 0.40812 0.44994 0.51509 0.42325 0.40818 0.43307 0.40839 0.40535 0.46706 0.16388 0.40877


==> medianRplanar.txt <==
10 1.1203 1.5588 2.507 4.7791 2.171 1.5092 6.3799 1.6633 1.5437 1.7032 1.3247 1.9154
20 0.68148 1.0986 1.5409 2.8463 1.678 1.1519 2.9198 1.2121 1.0687 1.1207 0.71335 1.2782
30 0.51925 0.83775 1.2589 2.4862 1.5 0.95604 2.5414 1.0241 0.88562 0.92344 0.55936 1.1095
40 0.40924 0.66675 0.87941 2.2274 1.1055 0.73753 62.554 0.77571 0.68651 0.73837 0.41548 0.87816
50 0.36815 0.59923 0.87311 1.687 1.0681 0.70493 2.5343 0.76195 0.64151 0.65453 0.37447 0.77342
60 0.32244 0.55915 0.88058 1.3633 1.1231 0.64868 2.1077 0.68968 0.57908 0.62115 0.35709 0.75308
70 0.28263 0.50668 0.71503 1.1485 1.0471 0.58956 1.2008 0.60982 0.5284 0.53655 0.29453 0.68106
80 0.26397 0.44689 0.71097 1.2249 1.0703 0.51998 1.1292 0.57631 0.48013 0.51811 0.26518 0.68338
90 0.25062 0.44256 0.5925 1.2149 0.93344 0.53862 0.93418 0.57396 0.44834 0.46116 0.27035 0.58193
100 0.2263 0.40532 0.57518 1.1279 0.84252 0.51284 1.6766 0.55569 0.43987 0.44447 0.25055 0.59904
110 0.24632 0.40506 0.57242 1.2185 1.0091 0.48586 1.3451 0.54085 0.43711 0.44752 0.24095 0.62953
120 0.22566 0.40785 0.50846 0.99188 0.99133 0.48249 63.326 0.51425 0.42251 0.42559 0.23815 0.52782
130 0.2043 0.37142 0.53475 0.90772 0.87545 0.44146 1.3519 0.45828 0.37638 0.38909 0.22603 0.5922
140 0.20366 0.35456 0.5113 0.94985 0.71866 0.45029 1.5487 0.46158 0.37352 0.3779 0.21672 0.51746
150 0.19344 0.37523 0.54291 0.94081 1.0054 0.43999 1.7382 0.47089 0.38922 0.40677 0.20416 0.57878
160 0.18655 0.33655 0.47289 0.77549 0.75609 0.44911 1.1572 0.42949 0.35792 0.34687 0.18707 0.48095
170 0.18853 0.32571 0.49719 0.86602 0.82209 0.41848 0.79509 0.42447 0.34299 0.34127 0.19143 0.46087
180 0.16458 0.30357 0.384 0.64363 0.96117 0.40484 1.1487 0.37233 0.31374 0.32884 0.1724 0.46243
190 0.17188 0.30253 0.43437 0.84103 0.90517 0.40239 0.83142 0.41596 0.31963 0.31883 0.18421 0.51956
200 0.15674 0.28689 0.42486 0.84473 0.82811 0.41796 0.75588 0.39288 0.29726 0.31583 0.17108 0.42603


==> medianRplanarsigma.txt <==
1 0.014098 0.03903 0.12374 0.096452 0.073532 0.039545 0.11612 0.041608 0.040785 0.041349 0.012111 0.040542
2 0.03142 0.078888 0.19604 0.21926 0.15649 0.085864 0.24985 0.087282 0.083121 0.089045 0.028888 0.085688
3 0.040461 0.10406 0.15473 0.28678 0.21211 0.10994 0.34918 0.1094 0.1065 0.11214 0.038088 0.1164
4 0.055535 0.16937 0.25332 0.42513 0.34105 0.1816 0.39645 0.19133 0.17165 0.17563 0.05257 0.17859
5 0.096145 0.1966 0.31321 0.51662 0.40041 0.21518 0.64167 0.24199 0.20332 0.20635 0.096435 0.22725
6 0.13451 0.26554 0.42808 0.6871 0.57511 0.31638 0.57356 0.3273 0.29013 0.30953 0.13852 0.31435
7 0.14248 0.30583 0.43663 0.69527 0.55262 0.32991 0.66693 0.3507 0.3052 0.3143 0.14525 0.35392
8 0.088937 0.28522 0.42682 0.72829 0.73266 0.34018 0.98597 0.35616 0.32062 0.32356 0.088551 0.35673
9 0.15475 0.3293 0.4415 0.90993 0.77684 0.39037 1.2162 0.41276 0.35057 0.36949 0.15021 0.42678
10 0.082531 0.38112 0.56874 1.0298 0.86961 0.46196 1.4704 0.48033 0.40947 0.41869 0.075969 0.51951


==> medianTimeordinary.txt <==
10 0.31024 0.25166 6.8083 0.32778 0.59996 9.541 12.416 2.1991 74.471 16.373 1.6124 2.0233 1.0178
20 0.40133 0.30811 10.849 0.34274 0.69917 12.936 12.639 2.2776 78.534 16.573 1.712 2.3691 1.1527
30 0.40219 0.30597 12.474 0.32735 0.70644 13.737 12.255 1.8394 65.715 15.032 1.5957 2.2921 1.1317
40 0.43062 0.3297 14.972 0.3064 0.75583 15.603 11.83 1.761 62.731 14.351 1.5848 2.4118 1.1381
50 0.47403 0.35664 17.452 0.30618 0.83559 18.521 13.545 1.7819 64.592 14.374 1.5837 2.5765 1.192
60 1.1236 0.85312 54.361 0.58136 2.0815 96.505 32.467 11.596 172.46 70.658 3.1692 6.3022 2.427
70 1.2339 0.90721 54.825 0.5897 2.1944 74.508 32.893 7.9693 144.6 55.691 3.1403 6.4204 2.5681
80 0.79154 0.54459 35.025 0.40753 1.4338 35.978 31.535 2.9763 93.985 17.978 1.9081 3.8683 1.6263
90 0.7986 0.5495 36.183 0.39192 1.4565 36.754 34.31 2.835 92.538 17.165 1.8044 3.9846 1.6119
100 0.92689 0.65085 42.745 0.42228 1.653 43.204 39.062 3.1397 101.39 18.077 1.9686 4.4818 1.7505
110 1.0295 0.69853 50.326 0.4473 1.7995 49.245 45.993 3.3148 105.88 19.247 2.0306 5.0704 1.9795
120 1.0421 0.72804 52.005 0.44067 1.8749 51.456 44.785 3.2679 102.37 18.644 1.9763 5.4326 2.0359
130 1.3648 0.99702 69.301 0.46804 2.3413 67.551 60.33 3.618 119.13 21.612 2.4792 7.2286 2.6226
140 0.99039 0.68014 48.908 0.40732 1.8262 47.379 42.068 2.9408 93.277 16.459 1.8035 4.9889 1.8518
150 1.0165 0.69554 48.81 0.39684 1.8193 48.664 45.108 2.8089 90.619 16.099 1.737 5.071 1.7723
160 1.0609 0.72055 51.616 0.39727 1.9085 51.188 44.981 2.8087 90.849 15.834 1.7499 5.2143 1.8593
170 1.5431 1.0321 79.316 0.49477 2.6066 78.323 70.981 3.4584 119.02 20.141 2.285 7.5327 2.4969
180 1.2305 0.84542 65.175 0.43554 2.213 63.504 57.594 3.037 100.04 16.892 1.7744 5.8929 2.0986
190 1.1165 0.77315 57.037 0.37695 2.0026 55.069 44.045 2.2613 78.585 13.85 1.6432 5.172 1.8873
200 1.1574 0.80159 59.933 0.37567 2.0672 56.11 43.688 2.1713 78.685 13.773 1.6335 5.2868 1.9241


==> medianTordinary.txt <==
10 0.53441 0.71534 0.69598 0.94236 0.89676 0.69438 0.73889 0.7015 0.69252 0.66992 0.90045 0.68692 0.69284
20 0.26955 0.45516 0.4737 0.55851 0.7424 0.47392 0.48065 0.45572 0.47515 0.46195 0.54156 0.34166 0.4744
30 0.22857 0.35849 0.37994 0.47781 0.64482 0.39396 0.37965 0.39563 0.3795 0.3808 0.43752 0.27625 0.37908
40 0.18962 0.31004 0.35696 0.44401 0.60105 0.35357 0.35838 0.35637 0.35708 0.32741 0.36127 0.21562 0.35732
50 0.17012 0.30153 0.31155 0.41157 0.54704 0.31014 0.31138 0.30852 0.31145 0.30112 0.35863 0.20351 0.3115
60 0.14588 0.25073 0.30008 0.34139 0.47185 0.3008 0.30513 0.31294 0.30074 0.27141 0.33559 0.17191 0.30366
70 0.14493 0.25118 0.29958 0.33929 0.48424 0.29428 0.29935 0.28693 0.2995 0.25667 0.30597 0.16241 0.29827
80 0.12555 0.23626 0.24938 0.33706 0.4196 0.26101 0.24974 0.25957 0.24961 0.25783 0.29662 0.16185 0.24742
90 0.11563 0.19813 0.2368 0.28798 0.34556 0.23721 0.23653 0.23256 0.23664 0.22179 0.26985 0.13421 0.23664
100 0.11523 0.19104 0.24434 0.29878 0.40437 0.2497 0.24457 0.24389 0.2441 0.21202 0.26806 0.14525 0.24409
110 0.10548 0.18674 0.23101 0.25421 0.3747 0.23103 0.23148 0.23762 0.23138 0.18748 0.21767 0.11607 0.23134
120 0.10818 0.18767 0.2185 0.26582 0.35649 0.21587 0.21945 0.22048 0.21879 0.18918 0.22758 0.11966 0.21882
130 0.097001 0.16864 0.21665 0.25558 0.31102 0.2231 0.21479 0.21772 0.21482 0.17916 0.22328 0.11804 0.21561
140 0.095601 0.16512 0.17121 0.23066 0.29769 0.17535 0.17127 0.17608 0.17129 0.17609 0.21011 0.11265 0.17129
150 0.086906 0.1477 0.17741 0.22039 0.29305 0.18055 0.17727 0.18307 0.17718 0.15094 0.1849 0.098614 0.1772
160 0.080423 0.14844 0.22002 0.2204 0.28645 0.22145 0.22086 0.22419 0.22028 0.15712 0.20198 0.10142 0.22203
170 0.092596 0.15633 0.17909 0.19921 0.30771 0.18278 0.1796 0.19385 0.17916 0.15395 0.19749 0.10746 0.17983
180 0.083427 0.15109 0.19156 0.18775 0.29235 0.19293 0.19183 0.19349 0.18988 0.15011 0.17201 0.094255 0.18988
190 0.081901 0.14638 0.18936 0.19303 0.28384 0.1876 0.18972 0.19212 0.18946 0.14811 0.17845 0.095688 0.18946
200 0.078714 0.14911 0.18685 0.19646 0.27605 0.18845 0.18695 0.18933 0.18695 0.1419 0.1645 0.089002 0.1879


==> medianTordinarysigma.txt <==
1 0.01654 0.029943 0.030414 0.040941 0.051593 0.030329 0.030727 0.030995 0.030484 0.031503 0.038034 0.013442 0.03045
2 0.030134 0.04857 0.05234 0.068032 0.081445 0.052513 0.052252 0.05101 0.052427 0.052812 0.063329 0.031912 0.052378
3 0.040222 0.075336 0.08044 0.1041 0.12329 0.080113 0.08146 0.078569 0.08046 0.07798 0.098625 0.045095 0.080496
4 0.043474 0.10325 0.11219 0.13427 0.16505 0.11331 0.11277 0.10997 0.11222 0.11274 0.12064 0.046809 0.11223
5 0.069735 0.13945 0.14876 0.17776 0.22218 0.14902 0.1507 0.14996 0.14888 0.13758 0.16529 0.086603 0.14888
6 0.076603 0.15343 0.18105 0.2308 0.2715 0.18156 0.18234 0.17833 0.18113 0.17102 0.20923 0.092881 0.18112
7 0.067958 0.16541 0.18114 0.23148 0.25692 0.18075 0.18305 0.1818 0.18081 0.16695 0.2032 0.079351 0.18082
8 0.10515 0.2117 0.23244 0.28646 0.33426 0.23476 0.23414 0.23644 0.23317 0.20811 0.28469 0.13944 0.2332
9 0.093448 0.22378 0.23642 0.29488 0.38441 0.23618 0.23564 0.25129 0.23614 0.23107 0.2732 0.10395 0.23617
10 0.087581 0.25082 0.26905 0.36391 0.40316 0.26614 0.26961 0.27084 0.26938 0.25607 0.32292 0.10897 0.26935


==> medianTplanar.txt <==
10 0.6441 0.95351 1.3754 2.793 1.2038 0.91822 2.3734 0.95645 0.91608 1.0037 0.68939 1.0467
20 0.39412 0.63859 0.94503 1.6448 0.93731 0.68748 1.9267 0.71906 0.64848 0.6985 0.41228 0.82158
30 0.31393 0.47342 0.62288 1.3122 0.76794 0.56153 1.3154 0.55419 0.48587 0.52815 0.32492 0.67827
40 0.23946 0.40002 0.57443 1.2915 0.58669 0.46619 1.9819 0.49248 0.39719 0.45934 0.28343 0.58831
50 0.20268 0.37464 0.56654 1.057 0.6434 0.42136 1.3415 0.4556 0.39552 0.4084 0.23119 0.5109
60 0.19208 0.31572 0.56386 0.75431 0.57599 0.40704 1.459 0.42457 0.32079 0.33638 0.19853 0.53378
70 0.16915 0.28681 0.48992 0.73087 0.50512 0.35718 0.8128 0.39636 0.31922 0.35715 0.18767 0.49535
80 0.1589 0.27045 0.42705 0.69546 0.46655 0.32808 0.85709 0.34555 0.28091 0.30092 0.16655 0.52367
90 0.1582 0.28686 0.39469 0.69512 0.49298 0.35061 0.72307 0.3477 0.27088 0.28834 0.17338 0.51812
100 0.13886 0.26273 0.39483 0.66829 0.45832 0.32705 1.0312 0.33705 0.27255 0.28669 0.15813 0.42703
110 0.14456 0.25652 0.41799 0.71653 0.43266 0.30413 0.88433 0.32493 0.26555 0.28449 0.15713 0.51514
120 0.12482 0.2361 0.34557 0.61116 0.44785 0.29842 1.7617 0.30013 0.24506 0.27535 0.12595 0.40059
130 0.11459 0.21114 0.413 0.6006 0.40152 0.29628 0.94824 0.30691 0.22217 0.2387 0.11946 0.4769
140 0.12425 0.21432 0.36608 0.58196 0.36079 0.30017 1.0098 0.29139 0.21771 0.2311 0.12531 0.39662
150 0.10982 0.2093 0.37101 0.47959 0.4021 0.31404 0.94482 0.31455 0.20999 0.22698 0.126 0.47214
160 0.11074 0.18596 0.36944 0.4758 0.3642 0.26814 0.84203 0.27696 0.19216 0.214 0.1078 0.38155
170 0.11205 0.19308 0.41152 0.56914 0.36673 0.3143 0.6728 0.31635 0.19699 0.20904 0.11749 0.46515
180 0.11561 0.19199 0.34929 0.41286 0.34151 0.27495 0.64383 0.27008 0.19274 0.20221 0.11922 0.42145
190 0.10868 0.20152 0.35062 0.49879 0.38038 0.25084 0.65484 0.25036 0.19847 0.20224 0.10851 0.44126
200 0.10285 0.18247 0.35133 0.44911 0.34553 0.2486 0.53379 0.2579 0.18017 0.21478 0.1157 0.37309


==> medianTplanarsigma.txt <==
1 0.0098938 0.023193 0.066338 0.054007 0.040635 0.024813 0.059681 0.024513 0.02482 0.026294 0.0068602 0.02436
2 0.019982 0.044888 0.11299 0.10978 0.076768 0.047948 0.10806 0.048394 0.044503 0.051005 0.017915 0.04926
3 0.030105 0.068504 0.11249 0.18929 0.11517 0.073432 0.1881 0.076076 0.072996 0.072917 0.025554 0.074381
4 0.040253 0.10057 0.18423 0.28386 0.17332 0.11333 0.22747 0.10906 0.1065 0.10622 0.032021 0.11394
5 0.060732 0.12155 0.25618 0.29178 0.20381 0.13412 0.32047 0.14183 0.12702 0.13088 0.060747 0.16789
6 0.078153 0.15139 0.28936 0.43281 0.27218 0.165 0.40131 0.17882 0.15675 0.17398 0.085586 0.20503
7 0.086991 0.1535 0.2793 0.43169 0.29447 0.17927 0.45636 0.1803 0.15934 0.15968 0.087751 0.21068
8 0.057171 0.17065 0.27086 0.40642 0.31469 0.19686 0.73352 0.20937 0.1705 0.18005 0.052196 0.25341
9 0.095354 0.19223 0.33035 0.55829 0.36251 0.23269 0.74713 0.23946 0.20441 0.22278 0.097329 0.2897
10 0.06088 0.24011 0.37744 0.54238 0.39939 0.29486 0.95852 0.30219 0.25289 0.26458 0.042539 0.40413


==> std_ori.txt <==
MLPnP MLPnP+cov LHM EPnP+GN RPnP DLS PPnP ASPnP SDP OPnP EPPnP CEPPnP UPnP
0.232 0.18756 3.5065 0.32112 1.2193 0.21888 31.315 0.26767 0.26767 0.26945 16.661 0.20671 0.21777


==> std_pos.txt <==
MLPnP MLPnP+cov LHM EPnP+GN RPnP DLS PPnP ASPnP SDP OPnP EPPnP CEPPnP UPnP
1.2459 1.0004 25.449 1.9963 7.5131 1.1324 55.794 1.3888 1.3888 1.3979 254.57 1.0159 1.1175


==> time.txt <==
10 0.26995 0.23544  6.3717 0.22286 0.48084 11.208  6.5707    1.5342 61.747 14.693 1.3152 1.6683 0.8536
100 0.61649 0.59201  36.864 0.24346 1.1477  40.721  35.337 1.6298 67.284 14.038 1.3323 3.1627 1.2721
200 1.0354 0.7553    67.379 0.27543 2.2523  69.079  71.023 1.7544 76.372 14.457 1.4025 5.2935 1.8733
300 1.5447 1.1336    85.909 0.37865 3.8842  90.702  90.082 1.9907 85.921 14.657 1.4973 7.2588 2.4128
400 1.9881 1.4363    103.91 0.40754 4.5755  113.63  109.6  1.8029 94.9 14.849 1.4941 9.3441 2.8538
500 2.3342 1.6978    132.93 0.43864 6.6034  138.03  134.85 2.0094 104.42 14.213 1.5563 10.933 3.5294
600 2.8429 2.0388    155.8  0.47357 7.4092  166.35  166.27 2.0841 113.31 15.269 1.6187 13.693 3.8543
700 3.142 2.2407     184.77 0.50679 9.8543  189.26  180.09 2.1976 121.21 14.895 1.6071 15.591 4.1805
800 3.5524 2.5119    201.32 0.54433 11.917  213.45  212.35 2.7389 132 14.801 1.6116 16.664 5.0151
900 3.9171 2.857     240.9  0.57817 14.076  244.61  230.21 2.6145 140.38 15.319 1.6282 19.013 5.3386
1000 4.3287 3.121   246.23  0.60893 16.704 251.39  249.42  2.6502 151.09 14.879 1.7206 24.749 5.7556
1100 4.799 3.3969   276.85  0.62488 19.879 287.65  277.76  3.156 160.45 15.333 2.033 27.144 6.3569
1200 5.1753 3.664   296.12  0.69765 22.139 313.17  295.65  3.1485 171.01 15.309 2.1569 29.889 7.0517
1300 5.6321 3.9495  332.39  0.69369 25.031 335.1   318.95  3.2729 179.65 15.241 2.1846 31.474 7.4112
1400 5.9338 4.261   331.61  0.72514 27.75  369.77  359.75  3.5021 188.56 16.366 2.2297 34.696 7.9829
1500 6.3441 4.4966  379.48  0.75404 30.809 382.51  343.56  3.8224 199 15.943 2.3425 36.82 8.4461
1600 6.8328 4.8575  375.42  0.78949 34.947 423.26  404.64  3.8488 207.78 15.696 2.4061 39.005 9.4553
1700 7.2292 5.1108  427.33  0.82732 39.674 448.94  417.19  4.2679 216.26 16.124 2.5984 41.571 9.9334
1800 7.5474 5.3431  413.87   0.93446 41.74 466.39  420.79  4.0223 227.54 15.957 2.4699 43.921 9.9728
1900 8.1028 5.6149  454.91  0.88976 45.948 503.13  443.95  4.6381 235.97 16.802 2.6135 46.075 11.061
2000 8.6759 5.9459  491.66  0.922 50.489   532.4   477.97  5.0974 250.31 16.241 2.5868 49.716 11.449


==> timeDLS.txt <==
11.208     
 40.721    
 69.079    
 90.702    
 113.63    
 138.03    
 166.35    
 189.26    
 213.45    
 244.61    
251.39     
287.65     
313.17     
335.1      
369.77     
382.51     
423.26     
448.94     
466.39     
503.13     
532.4      


==> timeLHM.txt <==
10   6.3717
100   36.864
200   67.379
300   85.909
400   103.91
500   132.93
600   155.8
700   184.77
800   201.32
900   240.9
1000 246.23
1100 276.85
1200 296.12
1300 332.39
1400 331.61
1500 379.48
1600 375.42
1700 427.33
1800 413.87
1900 454.91
2000 491.66


==> timePPnP.txt <==
6.5707
 35.337
 71.023
 90.082
 109.6
 134.85
 166.27
 180.09
 212.35
 230.21
249.42
277.76
295.65
318.95
359.75
343.56
404.64
417.19
420.79
443.95
477.97


==> time_PPNP.txt <==
10  10.231
100 20.848
200 41.741
300 83.412
400 188.03
500 310.48
600 482.12
700 655.41
800 1053.3
900 2088.6
1000 1468.6
1100 2000.8
1200 2445
1300 3135
1400 3046.9
1500 3495
1600 4056.2
1700 4576.7
1800 5640.5
1900 5539.8
2000 6553.8


==> time_onlyUrban.txt <==
10 0.35344 0.36501
100 0.75641 0.59155
200 1.2267 0.91066
300 1.7724 1.2436
400 2.6745 1.5533
500 2.6624 1.8883
600 3.0935 2.1854
700 3.5439 2.5057
800 3.9636 2.7483
900 4.4965 3.0581
1000 5.2295 3.3665
1100 5.7339 3.6811
1200 6.2511 4.0173
1300 6.728 4.3013
1400 7.2378 4.5974
1500 7.7545 4.9018
1600 8.1979 5.529
1700 9.0035 5.5733
1800 13.313 6.2103
1900 12.469 6.5421
2000 10.012 6.7907

